Lumley Decomposition of the Turbulent Round Jet Far-field. Part 1 -- Kinematics

The current work presents a tensor formulation of the Lumley Decomposition (LD), introduced in its original form by Lumley (1967b), allowing decompositions of turbulent flow fields in curvilinear coordinates. The LD in his form is shown to enable semi-analytical decompositions of self-similar turbulent flows in general coordinate systems. The decomposition is applied to the far-field region of the fully developed turbulent axi-symmetric jet, which is expressed in stretched spherical coordinates in order to exploit the self-similar nature of the flow while ensuring the self-adjointness of the LD integral. From the LD integral it is deduced that the optimal eigenfunctions in the streamwise direction are stretched amplitude-decaying Fourier modes (SADFM). The SADFM are obtained from the LD integral upon the introduction of a streamwise-decaying weight function in the vector space definition. The wavelength of the Fourier modes is linearly increasing in the streamwise direction with an amplitude which decays with the -3/2 power of distance from the virtual origin. The streamwise evolution of the SADFM re-sembles reversed wave shoaling known from surface waves. The energy- and cross-spectra obtained from these SADFM exhibit a -5/3- and a -7/3-slope region, respectively, as would be expected for regular Fourier modes in homogeneous and constant shear flows. The approach introduced in this work can be extended to other flows which admit to equilibrium similarity, such that a Fourier-based decomposition along inhomogeneous flow directions can be performed.

==> figs/sketches/eps/experimentalsetup.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74691358)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup.eps}}%
    \put(0.25561752,0.49675168){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.36392783,0.55233082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.65798366,0.69492614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.5147191,0.03528848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22872817,0.10069606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.01700551,0.15961949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.12111206,0.42098953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.12149906,0.36763342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.32576737,0.4335946){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/experimentalsetup_new.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{174.875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67366444)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new.eps}}%
    \put(0.22890331,0.44126455){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.30134702,0.37693888){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.35603102,0.51949864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Field of view 1}}}%
    \put(0.63634255,0.64237606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Field of view 2}}}%
    \put(0.64701463,0.01750103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 2}}}%
    \put(0.32031176,0.07250169){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 1}}}%
    \put(0.11869375,0.13921942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Laser}}}%
    \put(0.09680734,0.36704067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Nozzle}}}%
    \put(0.08575538,0.30115437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mirror}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/experimentalsetup_new_new.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new_new.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74668496)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new_new.eps}}%
    \put(0.25081642,0.47722722){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.3520788,0.61822998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.6647112,0.7287994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.51174699,0.02454317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22575607,0.08995075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.0140334,0.14887418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.11813995,0.41024422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.11852695,0.3568881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.31711239,0.41561447){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/turbulentjet.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.83681141bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54770816)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet.eps}}%
    \put(0.37956561,0.46440866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Virtual origin}}}%
    \put(0.18592561,0.41601717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Potential core}}}%
    \put(0.57524566,0.49561084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Jet half-width
}}}%
    \put(0.20909282,0.12142085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mixing layer}}}%
    \put(0.4692936,0.08119743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Developing region}}}%
    \put(0.65419394,0.0246312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \footnotesize Developed region}}}%
    \put(0.0350647,0.36368469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.13608281,0.42456625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.92075316,0.30360372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/turbulentjet_2.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet_2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.39582779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71577436)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet_2.eps}}%
    \put(0.24278191,0.00385203){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Testing}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/coordinatesystem.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coordinatesystem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{442.60276849bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77896286)%
    \put(0,0){\includegraphics[width=\unitlength]{coordinatesystem.pdf}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/coordinatesystem_half.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coordinatesystem_half.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{443.30572977bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77717978)%
    \put(0,0){\includegraphics[width=\unitlength]{coordinatesystem_half.pdf}}%
    \put(0.63560668,0.50790165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{z}_1$}}}%
    \put(0.51221284,0.53219754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{z}_2$}}}%
    \put(0.70083429,0.64206398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi=const$}}}%
    \put(0.78924532,0.57351956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta=const$}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/experimentalsetup.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{229.5369752bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69449255)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup.pdf}}%
    \put(0.23832228,0.46449366){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.30843299,0.4039435){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.21763879,0.05863158){\makebox(0,0)[lb]{\smash{Camera 1
}}}%
    \put(0.51890291,0.00059222){\makebox(0,0)[lb]{\smash{Camera 2
}}}%
    \put(0.37391587,0.52942329){\makebox(0,0)[lb]{\smash{Field of view 1
}}}%
    \put(0.64325872,0.65975358){\makebox(0,0)[lb]{\smash{Field of view 2
}}}%
    \put(0.10739734,0.33181077){\makebox(0,0)[lb]{\smash{Mirror}}}%
    \put(-0.00369037,0.11125806){\makebox(0,0)[lb]{\smash{Laser}}}%
    \put(0.12134394,0.38801091){\makebox(0,0)[lb]{\smash{Nozzle}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/experimentalsetup_crossplane.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_crossplane.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{539.44198978bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81792381)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_crossplane.pdf}}%
    \put(0.27145029,0.80471572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 1}}}%
    \put(0.81557207,0.80273188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 2}}}%
    \put(0.55458559,0.000252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Laser}}}%
    \put(-0.0017466,0.47524062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Nozzle
}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/experimentalsetup_new_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74668496)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new_new.pdf}}%
    \put(0.25081642,0.47722722){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.3520788,0.61822998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.6647112,0.7287994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.51174699,0.02454317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22575607,0.08995075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.0140334,0.14887418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.11813995,0.41024422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.11852695,0.3568881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.31711239,0.41561447){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/turbulentjet.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{529.82760352bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59416517)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet.pdf}}%
    \put(0.0878862,0.50196175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04061309\unitlength}\centering r\\ \end{minipage}}}%
    \put(0.95790069,0.36935975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04061309\unitlength}\centering x\\ \end{minipage}}}%
    \put(0.17163154,0.48167128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Potential core}}}%
    \put(0.20655631,0.14655574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mixing layer}}}%
    \put(0.45609931,0.08557998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Developing flow region}}}%
    \put(0.65698501,0.02026176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Developed flow region}}}%
    \put(0.38737205,0.54264016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Virtual origin }}}%
    \put(0.61247913,0.57219613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Jet half-width}}}%
    \put(0.11963416,0.33596167){\makebox(0,0)[lb]{\smash{$U_0$ }}}%
    \put(-0.00132708,0.41472997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Nozzle}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/svg/turbulentjet.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.38802725bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5454081)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet.pdf}}%
    \put(0.38217107,0.46245841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Virtual origin}}}%
    \put(0.18934425,0.41427013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Potential core}}}%
    \put(0.57702938,0.49352956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Jet half-width
}}}%
    \put(0.21241417,0.12091095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mixing layer}}}%
    \put(0.47152226,0.08085645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Developing region}}}%
    \put(0.65564613,0.02452776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \footnotesize Developed region}}}%
    \put(0.03911687,0.36215742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.13971077,0.42278332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.92108595,0.30232876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
    \put(0,0.28041198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\tetbf{D}}}}}%
  \end{picture}%
\endgroup%

